Leveraging eBPF for programmable network functions with IPv6 Segment Routing

With the advent of Software Defined Networks (SDN), Network Function Virtualisation (NFV) or Service Function Chaining (SFC), operators expect networks to support flexible services beyond the mere forwarding of packets. The network programmability framework which is being developed within the IETF by leveraging IPv6 Segment Routing enables the realisation of in-network functions. In this paper, we demonstrate that this vision of in-network programmability can be realised. By leveraging the eBPF support in the Linux kernel, we implement a flexible framework that allows network operators to encode their own network functions as eBPF code that is automatically executed while processing specific packets. Our lab measurements indicate that the overhead of calling such eBPF functions remains acceptable. Thanks to eBPF, operators can implement a variety of network functions. We describe the architecture of our implementation in the Linux kernel. This extension has been released with Linux 4.18. We illustrate the flexibility of our approach with three different use cases: delay measurements, hybrid networks and network discovery. Our lab measurements also indicate that the performance penalty of running eBPF network functions on Linux routers does not incur a significant overhead.

==> 4-otp-encap.csv <==
t10000;t100
93.98448197;94.03093825
94.00518354;93.66515616
94.08195866;93.68634674
94.04837974;93.77681424
94.03631740;93.67086132
94.06435418;93.77469518
94.02148399;93.51910413
94.05620395;93.6340223
93.91781313;93.67232836
94.04446763;93.74437634
93.95742322;93.80925214
93.97030058;93.96312838
93.96345439;93.9421008
93.95628219;93.7751842
93.98480798;93.85554541
93.92107322;93.79572276
93.99442525;93.73508509
93.92580035;93.72905392


==> 4-otp-owd.csv <==
baseline;t10000;t1000;t100
99.88267782;99.55866109;99.39380753;98.23531381
99.92870293;99.55029289;99.2990795;98.18962343
99.74945607;99.56937238;99.31548117;98.22577406
99.8316318;99.73171548;99.32468619;96.73338912
99.81271967;99.76435146;99.39246862;96.2883682
99.83364017;99.7032636;99.13372385;96.89271967
99.8507113;99.68301255;99.36351464;97.8674477
99.79715481;99.75313808;99.52619247;98.42711297
100;99.83129707;99.52083682;98.30962343
99.95;99.67313808;99.48853556;98.2865272
99.95;99.72;99.5348954;98.29205021
99.90694561;99.75916318;99.45941423;98.30878661
99.99698745;99.79096234;99.53221757;98.24552301
99.90694561;99.92033473;99.4316318;98.35330544
99.8083682;98.76133891;99.54476987;98.34008368
99.96351464;99.9623431;99.80953975;97.95966527
99.98225941;100.1844351;99.55297071;98.51866109
99.7241841;100.100251;99.63464435;98.24719665
99.92535565;99.84468619;99.53138075;98.30711297
99.90;99.80870293;99.43079498;98.11648536


==> 5-bw-pktsize.csv <==
payload,baseline,encap,decap,encap-rel,decap-rel
100,120,59.4,105,0.495,0.875
150,179,94.9,148,0,8268156425,0.8268156425
200,240,127,193,0.8041666667,0.8041666667
250,299,156,245,0.8193979933,0.8193979933
300,360,189,295,0.8194444444,0.8194444444
350,419,225,342,0.8162291169,0.8162291169
400,479,226,377,0.7870563674,0.7870563674
450,543,289,426,0.7845303867,0.7845303867
500,571,322,484,0.8476357268,0.8476357268
550,598,346,527,0.8812709030,0.881270903
600,628,385,606,0.9649681529,0.9649681529
650,673,393,661,0.9821693908,0.9821693908
700,700,437,782,1.1171428570,1.117142857
750,889,478,812,0.9133858268,0.9133858268
800,895,507,821,0.9173184358,0.9173184358
850,900,536,830,0.9222222222,0.9222222222
900,905,567,816,0.9016574586,0.9016574586
950,910,598,845,0.9285714286,0.9285714286
1000,914,621,831,0.9091903720,0.909190372
1050,918,643,858,0.9346405229,0.9346405229
1100,921,661,863,0.9370249729,0.9370249729
1150,924,708,867,0.9383116883,0.9383116883
1200,927,742,873,0.9417475728,0.9417475728
1250,930,770,878,0.9440860215,0.9440860215
1300,932,800,882,0.9463519313,0.9463519313
1350,935,824,886,0.9475935829,0.9475935829
1400,937,853,888,0.9263607257,0.9263607257
1450,939,864,892,0.9263607257,0.9263607257


==> 5-tcp-aggreg.csv <==
N1-50;N2-50;N4-50;N8-50;N1-30;N2-30;N4-30;N8-30
97.03013699;96.2630137;96.63561644;96.98630137;97.05479452;94.80821918;96.50684932;96.63013699
88.8;95.79178082;97.10684932;97.28219178;97.09589041;96.34246575;96.93150685;97.05479452
96.92054795;97.0739726;97.05205479;97.18356164;93.43835616;92.53424658;96.94520548;96.57534247
96.86575342;96.39452055;96.95342466;97.31506849;96.95890411;96.56164384;96.61643836;94.02739726
72.93150685;97.21643836;97.11780822;97.42465753;97.04109589;96.89041096;96.84931507;96.97260274
97.0739726;97.20547945;96.77808219;97.27123288;97.06849315;96.61643836;96.78082192;97.02739726
97.0630137;96.69041096;96.70136986;97.50136986;69.78082192;96.76712329;96.94520548;96.93150685
73.8630137;97.30410959;96.94246575;97.16164384;91.17808219;97.30136986;96.76712329;96.67123288
97.03013699;96.38356164;96.96438356;97.3369863;97.05479452;95.98630137;96.61643836;96.50684932
97.01917808;97.21643836;96.86575342;97.3369863;82.24657534;95.69863014;96.64383562;96.43835616
96.87671233;97.19452055;96.98630137;97.12876712;97.01369863;96.38356164;97;96.84931507
84.65753425;96.72328767;96.93150685;97.20547945;97.12328767;96.49315068;96.83561644;96.50684932
97.05205479;96.56986301;96.69041096;97.28219178;80.46575342;97.34246575;96.61643836;96.79452055
97.04109589;96.43835616;96.86575342;97.36986301;97.12328767;95.57534247;97.04109589;97.10958904
95.89041096;96.19726027;96.62465753;97.3260274;97.15068493;96.06849315;96.83561644;96.7260274
97.05205479;95.80273973;96.58082192;97.3369863;97.01369863;97.21917808;96.83561644;95.67123288
97.04109589;96.67945205;97.13972603;97.34794521;97.16438356;96.52054795;96.83561644;96.78082192
96.73424658;97.29315068;96.94246575;97.34794521;97.05479452;95.87671233;96.7260274;94.82191781
85.16164384;96.48219178;97.00821918;97.31506849;97.05479452;96.15068493;96.79452055;96.69863014
97.0739726;96.54794521;96.83287671;97.26027397;97.12328767;94.83561644;96.68493151;96.76712329

